A fast immersed boundary method for an extruded wall geometry

The computational cost of the boundary-condition-enforced immersed boundary method (IBM) increases in the order of $\mathcal{O}(N^2)$ as the number of Lagrangian points, $N$, increases. This is due to the time-consuming calculation of the correction operator in the diffuse-interface IBM to enforce the no-slip boundary condition. In this study, a computationally efficient IBM algorithm for an extruded wall geometry is developed, and the correction operator calculation is significantly simplified while maintaining the accuracy of the solution. This method takes advantage of the geometrical symmetricity to apply several matrix simplifications, which result in a huge increase in the computational efficiency and an improved scalability of $\mathcal{O}(max(N, N^2/r^2))$ ($r$: the number of grid points towards the extruded direction). The boundary-condition-enforced IBM for an extruded wall geometry is applicable to the numerical simulations of the flow around a wall surface that satisfies both (a) an extruded wall geometry that retains the same cross-section geometry and (b) an Eulerian grid that is either uniform or whose stretch rate towards the extruded direction is constant. As this type of geometry is commonly studied to investigate the fundamental behavior of the fluid, the presented algorithm has wide applications. Several calculations are conducted to demonstrate the higher computational efficiency of the presented algorithm compared with that of the original algorithm. The results show improvements in computational efficiency of up to 2,800 times for the correction operator calculation and 160 times for the overall IBM calculations compared with the original algorithm while retaining the computational accuracy.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

